Pre-trained Models for Sonar Images

Machine learning and neural networks are now ubiquitous in sonar perception, but it lags behind the computer vision field due to the lack of data and pre-trained models specifically for sonar images. In this paper we present the Marine Debris Turntable dataset and produce pre-trained neural networks trained on this dataset, meant to fill the gap of missing pre-trained models for sonar images. We train Resnet 20, MobileNets, DenseNet121, SqueezeNet, MiniXception, and an Autoencoder, over several input image sizes, from 32 x 32 to 96 x 96, on the Marine Debris turntable dataset. We evaluate these models using transfer learning for low-shot classification in the Marine Debris Watertank and another dataset captured using a Gemini 720i sonar. Our results show that in both datasets the pre-trained models produce good features that allow good classification accuracy with low samples (10-30 samples per class). The Gemini dataset validates that the features transfer to other kinds of sonar sensors. We expect that the community benefits from the public release of our pre-trained models and the turntable dataset.

==> data/multiscale-results-platform-convautoencoder-code128.csv <==
code_size;mse;mae;mean_gray
4.0;0.009;0.071;84.5132353238049
8.0;0.007;0.063;84.5132353238049
16.0;0.006;0.06;84.5132353238049
32.0;0.006;0.059;84.5132353238049
64.0;0.006;0.057;84.5132353238049
128.0;0.005;0.056;84.5132353238049


==> data/multiscale-results-platform-densenet121.csv <==
pixel_size;accuracy;loss;mean_gray
32.0;0.978;0.065;84.54002673380398
48.0;0.994;0.014;84.53232713870432
64.0;0.989;0.029;84.51461810241902
80.0;0.991;0.027;84.51443448920266
96.0;0.994;0.018;84.5132353238049


==> data/multiscale-results-platform-minixception.csv <==
pixel_size;accuracy;loss;mean_gray
32.0;0.969;0.124;84.54002673380398
48.0;0.816;0.716;84.53232713870432
64.0;0.619;2.031;84.51461810241902
80.0;0.96;0.166;84.51443448920266
96.0;0.938;0.213;84.5132353238049


==> data/multiscale-results-platform-mobilenet.csv <==
pixel_size;accuracy;loss;mean_gray
32.0;0.957;0.139;84.54002673380398
48.0;0.974;0.075;84.53232713870432
64.0;0.96;0.175;84.51461810241902
80.0;0.944;0.305;84.51443448920266
96.0;0.967;0.094;84.5132353238049


==> data/multiscale-results-platform-resnet20.csv <==
pixel_size;accuracy;loss;mean_gray
32.0;0.732;1.133;84.54002673380398
48.0;0.969;0.224;84.53232713870432
64.0;0.991;0.124;84.51461810241902
80.0;0.909;0.468;84.51443448920266
96.0;0.936;0.329;84.5132353238049


==> data/multiscale-results-platform-squeezenet.csv <==
pixel_size;accuracy;loss;mean_gray
32.0;0.926;0.303;84.54002673380398
48.0;0.988;0.053;84.53232713870432
64.0;0.994;0.043;84.51461810241902
80.0;0.907;0.439;84.51443448920266
96.0;0.997;0.018;84.5132353238049


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-convencoder-platform-code128-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;63.333;7.254
5.0;90.0;5.61
10.0;89.6;8.79
20.0;96.533;1.424
30.0;97.733;1.162
40.0;98.133;1.067
50.0;99.067;0.998


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-densenet121-platform-96x96-layer-conv5_block15_0_relu.csv <==
spc;accuracy;std
1.0;64.667;29.142
5.0;81.867;9.096
10.0;92.533;6.101
20.0;95.867;3.588
30.0;98.4;1.083
40.0;98.267;1.236
50.0;99.2;0.653


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-minixception-platform-96x96-layer-add_19.csv <==
spc;accuracy;std
1.0;60.267;5.713
5.0;89.333;4.279
10.0;96.267;1.373
20.0;99.333;1.033
30.0;98.933;1.306
40.0;99.467;1.067
50.0;99.467;1.067


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-mobilenet-platform-96x96-layer-conv_pw_11_relu.csv <==
spc;accuracy;std
1.0;65.067;9.676
5.0;78.8;4.722
10.0;87.067;6.375
20.0;94.533;2.579
30.0;96.4;1.818
40.0;97.733;1.718
50.0;98.667;0.422


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-resnet20-platform-96x96-layer-flatten_5.csv <==
spc;accuracy;std
1.0;68.267;11.404
5.0;90.933;4.353
10.0;89.067;5.619
20.0;96.0;4.066
30.0;98.4;2.878
40.0;100.0;0.0
50.0;99.333;1.333


==> data/tl-gemini_720i_panel_pipe-results-fls-turntable-objects-pretrained-squeezenet-platform-96x96-layer-batch_normalization_49.csv <==
spc;accuracy;std
1.0;64.533;10.511
5.0;83.867;6.344
10.0;94.0;3.864
20.0;98.667;1.193
30.0;98.267;1.436
40.0;99.2;1.293
50.0;99.333;1.333


==> data/tl-gemini_720i_panel_pipe-results-linear-svm.csv <==
spc;accuracy;std
1.0;65.733;8.82
5.0;83.067;3.336
10.0;84.4;7.479
20.0;91.2;6.921
30.0;99.333;1.033
40.0;99.2;0.98
50.0;98.933;1.306


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code128-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;46.438;3.153
5.0;75.335;3.222
10.0;81.013;2.73
20.0;86.618;1.095
30.0;89.295;1.874
40.0;91.067;1.238
50.0;92.26;0.965


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code16-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;32.477;5.69
5.0;50.85;2.794
10.0;53.382;2.234
20.0;59.168;2.882
30.0;60.868;2.359
40.0;64.846;1.654
50.0;64.738;1.487


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code32-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;44.34;8.793
5.0;68.246;2.284
10.0;74.322;3.144
20.0;80.434;1.997
30.0;82.929;1.595
40.0;83.906;1.789
50.0;85.063;0.605


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code4-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;25.136;6.467
5.0;33.562;1.444
10.0;33.237;3.393
20.0;34.647;1.175
30.0;35.262;1.794
40.0;35.262;1.358
50.0;35.407;0.655


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code64-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;45.606;5.212
5.0;72.55;2.563
10.0;78.626;1.865
20.0;83.942;1.657
30.0;86.221;1.209
40.0;89.042;1.037
50.0;90.054;1.338


==> data/tl-watertank-results-fls-turntable-objects-pretrained-convencoder-platform-code8-96x96-layer-enc_code.csv <==
spc;accuracy;std
1.0;23.146;7.196
5.0;33.671;3.191
10.0;39.638;3.495
20.0;44.051;1.248
30.0;43.797;0.777
40.0;44.991;1.338
50.0;45.895;1.31


==> data/tl-watertank-results-fls-turntable-objects-pretrained-densenet121-platform-96x96-layer-avg_pool.csv <==
spc;accuracy;std
1.0;33.779;6.691
5.0;62.712;2.151
10.0;75.154;1.949
20.0;83.508;2.785
30.0;89.439;1.672
40.0;91.826;1.742
50.0;92.514;0.844


==> data/tl-watertank-results-fls-turntable-objects-pretrained-densenet121-platform-96x96-layer-conv5_block15_0_relu.csv <==
spc;accuracy;std
1.0;41.266;7.471
5.0;72.948;2.751
10.0;85.75;2.37
20.0;92.043;1.209
30.0;93.924;1.048
40.0;95.624;0.863
50.0;95.841;1.405


==> data/tl-watertank-results-fls-turntable-objects-pretrained-densenet121-platform-96x96-layer-conv5_block16_0_relu.csv <==
spc;accuracy;std
1.0;40.542;4.56
5.0;73.96;4.382
10.0;83.58;1.676
20.0;91.175;1.901
30.0;94.684;1.108
40.0;95.66;1.167
50.0;96.89;0.973


==> data/tl-watertank-results-fls-turntable-objects-pretrained-minixception-platform-96x96-layer-add_18.csv <==
spc;accuracy;std
1.0;44.304;4.709
5.0;72.55;3.393
10.0;81.374;2.889
20.0;87.523;1.13
30.0;91.754;0.993
40.0;93.128;1.551
50.0;95.118;0.809


==> data/tl-watertank-results-fls-turntable-objects-pretrained-minixception-platform-96x96-layer-add_19.csv <==
spc;accuracy;std
1.0;45.533;6.086
5.0;75.949;2.777
10.0;84.412;0.833
20.0;91.356;1.649
30.0;93.562;1.311
40.0;95.154;0.514
50.0;96.347;0.936


==> data/tl-watertank-results-fls-turntable-objects-pretrained-minixception-platform-96x96-layer-conv2d_35.csv <==
spc;accuracy;std
1.0;37.468;5.849
5.0;66.004;2.831
10.0;77.505;2.023
20.0;85.461;2.078
30.0;89.15;1.949
40.0;90.886;0.976
50.0;92.116;0.932


==> data/tl-watertank-results-fls-turntable-objects-pretrained-mobilenet-platform-96x96-layer-conv_pw_11_relu.csv <==
spc;accuracy;std
1.0;43.472;5.012
5.0;74.539;2.248
10.0;84.268;3.535
20.0;89.476;1.029
30.0;94.105;0.925
40.0;94.684;0.908
50.0;95.552;1.09


==> data/tl-watertank-results-fls-turntable-objects-pretrained-mobilenet-platform-96x96-layer-conv_pw_12_relu.csv <==
spc;accuracy;std
1.0;40.253;7.138
5.0;70.561;2.732
10.0;80.362;2.73
20.0;89.15;1.858
30.0;92.911;1.36
40.0;94.141;0.682
50.0;94.72;0.655


==> data/tl-watertank-results-fls-turntable-objects-pretrained-mobilenet-platform-96x96-layer-flatten_5.csv <==
spc;accuracy;std
1.0;36.275;1.731
5.0;68.752;2.841
10.0;77.613;2.177
20.0;86.257;2.598
30.0;92.188;1.797
40.0;92.948;1.007
50.0;93.996;1.331


==> data/tl-watertank-results-fls-turntable-objects-pretrained-resnet20-platform-96x96-layer-activation_91.csv <==
spc;accuracy;std
1.0;33.165;4.441
5.0;73.96;2.625
10.0;80.904;2.078
20.0;87.703;1.318
30.0;91.103;0.839
40.0;93.092;1.605
50.0;94.141;0.961


==> data/tl-watertank-results-fls-turntable-objects-pretrained-resnet20-platform-96x96-layer-activation_93.csv <==
spc;accuracy;std
1.0;39.57;4.762
5.0;74.367;3.011
10.0;83.456;2.33
20.0;89.734;2.009
30.0;92.987;1.599
40.0;94.101;1.098
50.0;95.582;0.591


==> data/tl-watertank-results-fls-turntable-objects-pretrained-resnet20-platform-96x96-layer-flatten_5.csv <==
spc;accuracy;std
1.0;44.608;7.502
5.0;76.456;4.164
10.0;84.975;2.767
20.0;91.899;1.554
30.0;94.848;1.001
40.0;95.582;0.897
50.0;96.127;1.166


==> data/tl-watertank-results-fls-turntable-objects-pretrained-squeezenet-platform-96x96-layer-batch_normalization_48.csv <==
spc;accuracy;std
1.0;39.928;5.582
5.0;75.19;2.937
10.0;82.966;1.844
20.0;90.344;0.722
30.0;94.647;0.565
40.0;96.166;0.565
50.0;96.673;0.892


==> data/tl-watertank-results-fls-turntable-objects-pretrained-squeezenet-platform-96x96-layer-batch_normalization_49.csv <==
spc;accuracy;std
1.0;43.617;3.841
5.0;72.514;2.599
10.0;82.893;3.038
20.0;89.91;1.46
30.0;93.454;1.025
40.0;94.575;1.261
50.0;94.937;1.022


==> data/tl-watertank-results-fls-turntable-objects-pretrained-squeezenet-platform-96x96-layer-batch_normalization_50.csv <==
spc;accuracy;std
1.0;29.222;5.072
5.0;55.081;4.541
10.0;66.04;2.594
20.0;73.707;1.206
30.0;79.204;2.286
40.0;81.483;2.005
50.0;85.172;1.481


==> data/tl-watertank-results-linear-svm.csv <==
spc;accuracy;std
1.0;40.203;6.148
5.0;71.544;4.011
10.0;81.316;1.556
20.0;88.759;0.969
30.0;89.57;1.522
40.0;92.101;1.275
50.0;92.911;1.177


==> data/watertank-auc-flops.csv <==
model;layer;auc;flops;params
"resnet20";"flatten_5";89.28;2919350016;1086656
"resnet20";"activation_93";87.47;2749332096;938560
"resnet20";"activation_91";85.62;2409296256;642368
"mobilenet";"conv_pw_11_relu";88.06;177354720;1627264
"mobilenet";"flatten_5";84.65;205915176;3228288
"mobilenet";"conv_pw_12_relu";86.46;186874884;2162304
"densenet121";"conv5_block15_0_relu";88.76;255148146;1714976
"densenet121";"conv5_block16_0_relu";88.58;255867030;1757152
"densenet121";"avg_pool";82.12;256604346;1800416
"squeezenet";"batch_norm_48";88.48;419853024;1049776
"squeezenet";"batch_norm_49";87.54;448210944;1445680
"squeezenet";"batch_norm_50";72.89;459271080;1601340
"minixception";"add_19";88.74;56898720;15256
"minixception";"add_18";86.23;48233088;5432
"minixception";"conv2d_35";83.04;64474848;42584


==> data/width-flops-densenet121-imagesize-32x32.csv <==
width_param;flops
4;1938818
8;7337346
12;16199042
16;28523906
32;112455042


==> data/width-flops-densenet121-imagesize-48x48.csv <==
width_param;flops
4;4275188
8;16168436
12;35687412
16;62832116
32;247668212


==> data/width-flops-densenet121-imagesize-64x64.csv <==
width_param;flops
4;7745984
8;29330880
12;64768448
16;114058688
32;449746368


==> data/width-flops-densenet121-imagesize-80x80.csv <==
width_param;flops
4;11951450
8;45226842
12;99847514
16;175813466
32;693130074


==> data/width-flops-densenet121-imagesize-96x96.csv <==
width_param;flops
4;17424594
8;65986770
12;145717458
16;256616658
32;1011898578


==> data/width-flops-minixception-imagesize-32x32.csv <==
width_param;flops
4;699976
8;2151496
16;7340104
32;26859592


==> data/width-flops-minixception-imagesize-48x48.csv <==
width_param;flops
4;1574946
8;4840866
16;16515234
32;60434082


==> data/width-flops-minixception-imagesize-64x64.csv <==
width_param;flops
4;2799904
8;8605984
16;29360416
32;107438368


==> data/width-flops-minixception-imagesize-80x80.csv <==
width_param;flops
4;4374850
8;13446850
16;45875650
32;167872450


==> data/width-flops-minixception-imagesize-96x96.csv <==
width_param;flops
4;6299784
8;19363464
16;66060936
32;241736328


==> data/width-flops-mobilenet-imagesize-32x32.csv <==
width_param;flops
8;1598976
16;5948160
24;13049856
32;22904064


==> data/width-flops-mobilenet-imagesize-48x48.csv <==
width_param;flops
8;3335576
16;12367640
24;27101336
32;47536664


==> data/width-flops-mobilenet-imagesize-64x64.csv <==
width_param;flops
8;6395832
16;23792568
24;52199352
32;91616184


==> data/width-flops-mobilenet-imagesize-80x80.csv <==
width_param;flops
8;9521712
16;35347632
24;77492016
32;135954864


==> data/width-flops-mobilenet-imagesize-96x96.csv <==
width_param;flops
8;14390592
16;53533248
24;117448512
32;206136384


==> data/width-flops-resnet20-imagesize-32x32.csv <==
width_param;flops
8;20552216
16;81456408
24;182730776
32;324375320
48;728774936


==> data/width-flops-resnet20-imagesize-48x48.csv <==
width_param;flops
8;46241496
16;183274968
24;411141336
32;729840600
48;1639737816


==> data/width-flops-resnet20-imagesize-64x64.csv <==
width_param;flops
8;82208792
16;325825560
24;730923032
32;1297501208
48;2915099672


==> data/width-flops-resnet20-imagesize-80x80.csv <==
width_param;flops
8;128449496
16;509098968
24;1142062040
32;2027338712
48;4554832856


==> data/width-flops-resnet20-imagesize-96x96.csv <==
width_param;flops
8;184969752
16;733107480
24;1644576792
32;2919377688
48;6558974232


==> data/width-flops-squeezenet-imagesize-32x32.csv <==
width_param;flops
4;1154288
8;3646832
16;13264496
24;29058928
32;51030128


==> data/width-flops-squeezenet-imagesize-48x48.csv <==
width_param;flops
4;2597148
8;8205372
16;29845116
24;65382588
32;114817788


==> data/width-flops-squeezenet-imagesize-64x64.csv <==
width_param;flops
4;4617152
8;14587328
16;53057984
24;116235712
32;204120512


==> data/width-flops-squeezenet-imagesize-80x80.csv <==
width_param;flops
4;7214300
8;22792700
16;82903100
24;181618300
32;318938300


==> data/width-flops-squeezenet-imagesize-96x96.csv <==
width_param;flops
4;10388592
8;32821488
16;119380464
24;261530352
32;459271152


==> data/width-tuning-densenet121-results-platform.csv <==
width_param;acc_mean;acc_std;loss_mean;loss_std;acc_min;acc_max
4.0;90.60000000000001;6.244677733878663;0.31520000000000004;0.22775021405039336;78.7;95.3
8.0;96.66;2.1666564102321324;0.1028;0.06995255535003708;92.7;99.3
12.0;97.13999999999999;1.9774731350893213;0.09359999999999999;0.07519468066292988;93.4;99.0
16.0;95.0;5.321278041974503;0.19;0.23857493581682046;85.0;99.0
32.0;94.94;4.026214102603087;0.23040000000000002;0.23320857617163224;90.0;100.0


==> data/width-tuning-minixception-results-platform.csv <==
width_param;acc_mean;acc_std;loss_mean;loss_std;acc_min;acc_max
4.0;89.64000000000001;5.247323127081086;0.39880000000000004;0.1620239488470763;82.69999999999999;96.7
8.0;90.9;5.233354564712771;0.3734;0.17154661174153224;84.1;97.7
16.0;81.32;21.138911987138787;0.8;0.865890524258119;48.5;100.0
32.0;94.16;4.1620187409477145;0.2512;0.12708485354281998;86.4;98.7


==> data/width-tuning-mobilenet-results-platform.csv <==
width_param;acc_mean;acc_std;loss_mean;loss_std;acc_min;acc_max
8.0;90.44000000000001;2.0848021488860775;0.26359999999999995;0.062150140788255676;87.7;93.4
16.0;93.66;1.9652989594461168;0.1966;0.08371523158900057;92.0;97.3
24.0;84.64;8.409898929238091;0.7776;0.6163598299694748;73.4;97.0
32.0;85.12;13.354160400414546;0.8224;1.0421244839269441;59.8;98.3


==> data/width-tuning-resnet20-results-platform.csv <==
width_param;acc_mean;acc_std;loss_mean;loss_std;acc_min;acc_max
8.0;96.66;1.80510387512741;0.17099999999999999;0.05838150392033421;93.7;99.0
16.0;92.96;2.774599070136077;0.3506;0.10798629542678088;89.0;96.3
24.0;85.98000000000002;13.625182567584188;0.6782;0.6004925977895148;59.5;98.0
32.0;85.58;21.337516256584315;1.3527999999999998;2.1194098612585535;43.2;99.0
48.0;91.53999999999999;8.409661110889068;0.5468;0.40942564648541496;76.7;99.0


==> data/width-tuning-squeezenet-results-platform.csv <==
width_param;acc_mean;acc_std;loss_mean;loss_std;acc_min;acc_max
4.0;92.32;4.333774336533917;0.2392;0.15099059573364165;84.1;96.7
8.0;94.72;4.46694526494337;0.1824;0.15539961389913426;86.0;98.3
16.0;94.02000000000001;5.727268109666248;0.19140000000000001;0.16484247025569593;84.1;99.0
24.0;96.28;2.463655820117737;0.1372;0.07526061386940715;93.4;99.3
32.0;97.02;3.852998832078722;0.1132;0.12074005134999735;89.4;99.7

